Jointly Optimize Coding and Node Selection for Distributed Computing over Wireless Edge Networks

This work aims to jointly optimize the coding and node selection to minimize the processing time for distributed computing tasks over wireless edge networks. Since the joint optimization problem formulation is NP-hard and nonlinear, we leverage the discrete characteristic of its decision variables to transform the problem into an equivalent linear formulation. This linearization can guarantee to find the optimal solutions and significantly reduce the problem's complexity. Simulations based on real-world datasets show that the proposed approach can reduce the total processing time up to 2.3 times compared with that of state-of-the-art approach.

==> ref.txt <==
@inproceedings{kiayias2017ouroboros,
  title={Ouroboros: A provably secure proof-of-stake blockchain protocol},
  author={Kiayias, Aggelos and Russell, Alexander and David, Bernardo and Oliynykov, Roman},
  booktitle={Annual International Cryptology Conference},
  pages={357--388},
  year={2017},
  organization={Springer}
}
@article{bentov2014proof,
  title={proof of activity: Extending bitcoin's proof of work via proof of stake [extended abstract] y},
  author={Bentov, Iddo and Lee, Charles and Mizrahi, Alex and Rosenfeld, Meni},
  journal={ACM SIGMETRICS Performance Evaluation Review},
  volume={42},
  number={3},
  pages={34--37},
  year={2014},
  publisher={ACM}
}
@techreport{daian2016snow,
  title={Snow white: Provably secure proofs of stake},
  author={Daian, Phil and Pass, Rafael and Shi, Elaine},
  year={2016},
  institution={Cryptology ePrint Archive, Report 2016/919, 2016. http://eprint. iacr. org/2016/919}
}
@article{wang2018survey,
  title={A Survey on Consensus Mechanisms and Mining Management in Blockchain Networks},
  author={Wang, Wenbo and Hoang, Dinh Thai and Xiong, Zehui and Niyato, Dusit and Wang, Ping and Hu, Peizhao and Wen, Yonggang},
  journal={arXiv preprint arXiv:1805.02707},
  year={2018}
}
@article{king2017ppcoin,
  title={PPCoin: peer-to-peer crypto-currency with proof-of-stake (2012)},
  author={King, Sunny and Nadal, Scott},
  journal={URL https://peercoin. net/assets/paper/peercoin-paper. pdf.[Online},
  year={2017}
}
@inproceedings{gilad2017algorand,
  title={Algorand: Scaling byzantine agreements for cryptocurrencies},
  author={Gilad, Yossi and Hemo, Rotem and Micali, Silvio and Vlachos, Georgios and Zeldovich, Nickolai},
  booktitle={Proceedings of the 26th Symposium on Operating Systems Principles},
  pages={51--68},
  year={2017},
  organization={ACM}
}
@article{buterin2017casper,
  title={Casper the friendly finality gadget},
  author={Buterin, Vitalik and Griffith, Virgil},
  journal={arXiv preprint arXiv:1710.09437},
  year={2017}
}
@article{kwon2014tendermint,
  title={Tendermint: Consensus without mining},
  author={Kwon, Jae},
  journal={Draft v. 0.6, fall},
  year={2014}
}
@inproceedings{decker2016bitcoin,
  title={Bitcoin meets strong consistency},
  author={Decker, Christian and Seidel, Jochen and Wattenhofer, Roger},
  booktitle={Proceedings of the 17th International Conference on Distributed Computing and Networking},
  pages={13},
  year={2016},
  organization={ACM}
}
